Iterative Optimization of Quarter Sampling Masks for Non-Regular Sampling Sensors

Non-regular sampling can reduce aliasing at the expense of noise. Recently, it has been shown that non-regular sampling can be carried out using a conventional regular imaging sensor when the surface of its individual pixels is partially covered. This technique is called quarter sampling (also 1/4 sampling), since only one quarter of each pixel is sensitive to light. For this purpose, the choice of a proper sampling mask is crucial to achieve a high reconstruction quality. In the scope of this work, we present an iterative algorithm to improve an arbitrary quarter sampling mask which results in a continuous increase of the reconstruction quality. In terms of the reconstruction algorithms, we test two simple algorithms, namely, linear interpolation and nearest neighbor interpolation, as well as two more sophisticated algorithms, namely, steering kernel regression and frequency selective extrapolation. Besides PSNR gains of +0.31 dB to +0.68 dB relative to a random quarter sampling mask resulting from our optimized mask, visually noticeable enhancements are perceptible.

==> images/PSNR_vs_mask_reltorandom.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PSNR_vs_mask_reltorandom.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.94425201bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.24823601)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.22966197,1.19971072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{FSR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.86267301,1.2016169){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{nearest}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.6557842,1.19948526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{linear}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.44452965,1.19971072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SKR}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.13070904,0.83581679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.13070904,1.01157314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.1053447,0.80667002){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{psnr gain [dB]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.13560409,0.07818786){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{regular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.26542759,0.03341495){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{random mask}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.42519135,0.01657781){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{8x8 mask [FIX]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.64096359,0.04929134){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{8x8 mask}}}}%
    \put(0.63520781,-0.0002772){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{no structures}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.80020505,0.04062895){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{32x32 mask}}}}%
    \put(0.81302537,-0.00027742){\color[rgb]{0,0,0}\rotatebox{25}{\makebox(0,0)[lb]{\smash{no structures}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.13073462,0.19307769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.13070903,0.37597689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.13070903,0.55887627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{PSNR_vs_mask_reltorandom.pdf}}%
    \put(0.07729006,0.28529982){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{ssim gain [100x]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{PSNR_vs_mask_reltorandom.pdf}}%
  \end{picture}%
\endgroup%


==> images/algorithm_flowgraph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2pre0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algorithm_flowgraph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.69369507bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74869112)%
    \put(0.50302434,0.35911558){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{algorithm_flowgraph.pdf}}%
    \put(0.33275222,0.70997343){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(A) Randomly select one of the structures}}}%
    \put(0.33275222,0.66399759){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{to be removed}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{algorithm_flowgraph.pdf}}%
    \put(0.90031321,0.23883094){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{No}}}%
    \put(0.90605153,0.09184279){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Yes}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{algorithm_flowgraph.pdf}}%
    \put(0.84444745,0.16362667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\#structures=0 ?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{algorithm_flowgraph.pdf}}%
    \put(0.33255597,0.57902793){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(B) Select one of the pixels contributing to}}}%
    \put(0.33255597,0.53305208){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{this structure}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{algorithm_flowgraph.pdf}}%
    \put(0.33191232,0.4519815){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C) Mask all four pixels of the quarter block}}}%
    \put(0.33191232,0.40600566){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{corresponding to this pixel}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{algorithm_flowgraph.pdf}}%
    \put(0.33110283,0.32109097){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(D) Unmask one randomly chosen pixel of}}}%
    \put(0.33110283,0.27511548){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{this quarter block}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{algorithm_flowgraph.pdf}}%
    \put(0.33240885,0.19023756){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{find all structures (2-spx, 4-spx,}}}%
    \put(0.33240885,0.14426171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8-void, 3-regular, 3-diag, 5-zigzag}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{algorithm_flowgraph.pdf}}%
    \put(0.33250077,0.02305118){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{initial mask}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{algorithm_flowgraph.pdf}}%
    \put(0.84307417,0.02317845){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{final mask}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{algorithm_flowgraph.pdf}}%
  \end{picture}%
\endgroup%

